FlowCapX: Physics-Grounded Flow Capture with Long-Term Consistency

We present FlowCapX, a physics-enhanced framework for flow reconstruction from sparse video inputs, addressing the challenge of jointly optimizing complex physical constraints and sparse observational data over long time horizons. Existing methods often struggle to capture turbulent motion while maintaining physical consistency, limiting reconstruction quality and downstream tasks. Focusing on velocity inference, our approach introduces a hybrid framework that strategically separates representation and supervision across spatial scales. At the coarse level, we resolve sparse-view ambiguities via a novel optimization strategy that aligns long-term observation with physics-grounded velocity fields. By emphasizing vorticity-based physical constraints, our method enhances physical fidelity and improves optimization stability. At the fine level, we prioritize observational fidelity to preserve critical turbulent structures. Extensive experiments demonstrate state-of-the-art velocity reconstruction, enabling velocity-aware downstream tasks, e.g., accurate flow analysis, scene augmentation with tracer visualization and re-simulation.

==> fig/Experiments/Ablation/cyl_ablation_loss_data.csv <==
step,loss,model
50400,0.6241942048072815,snse
50800,0.4104509949684143,snse
51200,0.5297769904136658,snse
51600,0.7720460295677185,snse
52000,0.8584433197975159,snse
52400,0.8398316502571106,snse
52800,0.8442357778549194,snse
53200,1.0341382026672363,snse
53600,0.9187184572219849,snse
54000,0.7095866203308105,snse
54400,0.6674553155899048,snse
54800,0.6370212435722351,snse
55200,0.6388192176818848,snse
55600,0.6725530624389648,snse
56000,0.7004887461662292,snse
56400,0.6694522500038147,snse
56800,0.6583600044250488,snse
57200,0.6897927522659302,snse
57600,0.6770057678222656,snse
58000,0.6842301487922668,snse
58400,0.7528946399688721,snse
58800,0.6901565790176392,snse
59200,0.7772016525268555,snse
59600,0.7761949300765991,snse
60000,0.7573713064193726,snse
60400,0.7587505578994751,snse
60800,0.7061638236045837,snse
61200,0.739652156829834,snse
61600,0.7478989958763123,snse
62000,0.7446733117103577,snse
62400,0.7835133671760559,snse
62800,0.7324629426002502,snse
63200,0.7992834448814392,snse
63600,0.7335842847824097,snse
64000,0.7501125931739807,snse
64400,0.7736316919326782,snse
64800,0.8328134417533875,snse
65200,0.8141933679580688,snse
65600,0.7890583872795105,snse
66000,0.7647476196289062,snse
66400,0.7547805905342102,snse
66800,0.7694628238677979,snse
67200,0.7742783427238464,snse
67600,0.787893533706665,snse
68000,0.7492918372154236,snse
68400,0.8140599727630615,snse
68800,0.7763084173202515,snse
69200,0.7732062935829163,snse
69600,0.7499568462371826,snse
70000,0.7476518750190735,snse
70400,0.7643079161643982,snse
70800,0.7766048312187195,snse
71200,0.7764605283737183,snse
71600,0.7635196447372437,snse
72000,0.7762700915336609,snse
72400,0.7906082272529602,snse
72800,0.8074698448181152,snse
73200,0.7880446314811707,snse
73600,0.77763432264328,snse
74000,0.7521070241928101,snse
74400,0.7402114272117615,snse
74800,0.7589934468269348,snse
75200,0.7906627655029297,snse
75600,0.7835090160369873,snse
76000,0.7801659107208252,snse
76400,0.8021645545959473,snse
76800,0.808056652545929,snse
77200,0.7401400208473206,snse
77600,0.7502843141555786,snse
78000,0.7644200921058655,snse
78400,0.7989928126335144,snse
78800,0.8040453791618347,snse
79200,0.8123374581336975,snse
79600,0.8100898265838623,snse
80000,0.8253018856048584,snse
80400,0.83636873960495,snse
80800,0.8193837404251099,snse
81200,0.812671422958374,snse
81600,0.8291096091270447,snse
82000,0.8268024921417236,snse
82400,0.8310984373092651,snse
82800,0.8371477723121643,snse
83200,0.835268497467041,snse
83600,0.8210228681564331,snse
84000,0.8213289380073547,snse
84400,0.8212777376174927,snse
84800,0.7661640644073486,snse
85200,0.787256121635437,snse
85600,0.8089704513549805,snse
86000,0.7946370840072632,snse
86400,0.7949846982955933,snse
86800,0.7978898882865906,snse
87200,0.8146912455558777,snse
87600,0.8121830821037292,snse
88000,0.8259328007698059,snse
88400,0.8202022314071655,snse
88800,0.818561315536499,snse
89200,0.8296779990196228,snse
89600,0.8467154502868652,snse
90000,0.8594750761985779,snse
90400,0.8457654714584351,snse
90800,0.8387530446052551,snse
91200,0.8336565494537354,snse
91600,0.8236261606216431,snse
92000,0.7681025266647339,snse
92400,0.7634277939796448,snse
92800,0.7778615951538086,snse
93200,0.7993331551551819,snse
93600,0.7876899242401123,snse
94000,0.8042648434638977,snse
94400,0.8145496845245361,snse
94800,0.8238301277160645,snse
95200,0.8212383985519409,snse
95600,0.8247084021568298,snse
96000,0.8246872425079346,snse
96400,0.8318029642105103,snse
96800,0.8185785412788391,snse
97200,0.8459140658378601,snse
97600,0.8517743349075317,snse
98000,0.8046024441719055,snse
98400,0.8086889982223511,snse
98800,0.8174205422401428,snse
99200,0.8131451606750488,snse
99600,0.8104677796363831,snse
100000,0.8266910910606384,snse
100400,0.829802930355072,snse
100800,0.8355996012687683,snse
101200,0.8396499752998352,snse
101600,0.8472431302070618,snse
102000,0.8288305997848511,snse
102400,0.8377417922019958,snse
102800,0.8536560535430908,snse
103200,0.8469537496566772,snse
103600,0.8483661413192749,snse
104000,0.8438646197319031,snse
104400,0.8427038788795471,snse
104800,0.8520777821540833,snse
105200,0.8504956960678101,snse
105600,0.8540449738502502,snse
106000,0.8483009338378906,snse
106400,0.8502893447875977,snse
106800,0.8560777902603149,snse
107200,0.855180561542511,snse
107600,0.8425686359405518,snse
108000,0.8304850459098816,snse
108400,0.8288496732711792,snse
108800,0.834553599357605,snse
109200,0.8245282769203186,snse
109600,0.82547926902771,snse
110000,0.8405656218528748,snse
110400,0.8346918225288391,snse
110800,0.8284777402877808,snse
111200,0.8266127705574036,snse
111600,0.8405552506446838,snse
112000,0.8376148343086243,snse
112400,0.8345962762832642,snse
112800,0.8442821502685547,snse
113200,0.8446654677391052,snse
113600,0.8401936888694763,snse
114000,0.8223370313644409,snse
114400,0.826884925365448,snse
114800,0.8239318132400513,snse
115200,0.8387851715087891,snse
115600,0.8275256156921387,snse
116000,0.8346281051635742,snse
116400,0.8371847867965698,snse
116800,0.8364774584770203,snse
117200,0.8442088961601257,snse
117600,0.8447009325027466,snse
118000,0.8422482013702393,snse
118400,0.8473765850067139,snse
118800,0.8423764705657959,snse
119200,0.8436406850814819,snse
119600,0.8388421535491943,snse
120000,0.8458696603775024,snse
120400,0.8434905409812927,snse
120800,0.8383961319923401,snse
121200,0.8441059589385986,snse
121600,0.8436567783355713,snse
122000,0.8430688381195068,snse
122400,0.8438364863395691,snse
122800,0.8399854898452759,snse
123200,0.8317589163780212,snse
123600,0.8298338055610657,snse
124000,0.8387795090675354,snse
124400,0.8378373384475708,snse
124800,0.8395017385482788,snse
125200,0.8369849920272827,snse
125600,0.8411411643028259,snse
126000,0.8338186740875244,snse
126400,0.8450196385383606,snse
126800,0.8440940976142883,snse
127200,0.8426148891448975,snse
127600,0.8359329104423523,snse
128000,0.8427219390869141,snse
128400,0.8436496257781982,snse
128800,0.8524547815322876,snse
129200,0.8536337614059448,snse
129600,0.842255175113678,snse
130000,0.8405259251594543,snse
130400,0.8422450423240662,snse
130800,0.8344569206237793,snse
131200,0.8422945737838745,snse
131600,0.8327627182006836,snse
132000,0.8342099189758301,snse
132400,0.8378549218177795,snse
132800,0.8424412608146667,snse
133200,0.8376527428627014,snse
133600,0.8399553894996643,snse
134000,0.8416836857795715,snse
134400,0.8323915600776672,snse
134800,0.8311838507652283,snse
135200,0.8341647982597351,snse
135600,0.8484580516815186,snse
136000,0.8408936858177185,snse
136400,0.8364452719688416,snse
136800,0.8330220580101013,snse
137200,0.8360238075256348,snse
137600,0.8459784984588623,snse
138000,0.8378893733024597,snse
138400,0.8405894637107849,snse
138800,0.8388639092445374,snse
139200,0.8267250061035156,snse
139600,0.8273226022720337,snse
140000,0.8291128873825073,snse
140400,0.8298355340957642,snse
140800,0.8318399786949158,snse
141200,0.8250762224197388,snse
141600,0.8235443830490112,snse
142000,0.8337751626968384,snse
142400,0.8343282341957092,snse
142800,0.8441810011863708,snse
143200,0.8405674695968628,snse
143600,0.8456303477287292,snse
144000,0.8438878059387207,snse
144400,0.8429426550865173,snse
144800,0.8319689035415649,snse
145200,0.8307327628135681,snse
145600,0.8419267535209656,snse
146000,0.847068190574646,snse
146400,0.8334308862686157,snse
146800,0.8358679413795471,snse
147200,0.8434372544288635,snse
147600,0.8426018953323364,snse
148000,0.8414475321769714,snse
148400,0.8348175883293152,snse
148800,0.842019259929657,snse
149200,0.8363853096961975,snse
149600,0.8316420316696167,snse
150000,0.8392322659492493,snse
50400,0.704062819480896,snsew
50800,0.5043355822563171,snsew
51200,0.5350425243377686,snsew
51600,0.7052127122879028,snsew
52000,0.7266927361488342,snsew
52400,0.6928693652153015,snsew
52800,0.6828094720840454,snsew
53200,0.6638386845588684,snsew
53600,0.72079998254776,snsew
54000,0.7462201714515686,snsew
54400,0.9205304980278015,snsew
54800,0.7376554608345032,snsew
55200,0.7188720703125,snsew
55600,0.7123991250991821,snsew
56000,0.6896966099739075,snsew
56400,0.8140819668769836,snsew
56800,0.747223973274231,snsew
57200,0.6537513732910156,snsew
57600,0.7245839834213257,snsew
58000,0.6621609330177307,snsew
58400,0.6378234624862671,snsew
58800,0.6375552415847778,snsew
59200,0.6939457654953003,snsew
59600,0.6738389134407043,snsew
60000,0.5940084457397461,snsew
60400,0.6347615718841553,snsew
60800,0.6271061301231384,snsew
61200,0.6337851881980896,snsew
61600,0.664535641670227,snsew
62000,0.6494701504707336,snsew
62400,0.6533604264259338,snsew
62800,0.6461672186851501,snsew
63200,0.6819679141044617,snsew
63600,0.664829432964325,snsew
64000,0.6273489594459534,snsew
64400,0.6179313063621521,snsew
64800,0.639172375202179,snsew
65200,0.6447879672050476,snsew
65600,0.6299747824668884,snsew
66000,0.6730590462684631,snsew
66400,0.6080003380775452,snsew
66800,0.5742678642272949,snsew
67200,0.5871588587760925,snsew
67600,0.5923177003860474,snsew
68000,0.5948038101196289,snsew
68400,0.59351646900177,snsew
68800,0.5975791215896606,snsew
69200,0.5987809896469116,snsew
69600,0.6000487804412842,snsew
70000,0.5942239165306091,snsew
70400,0.6164896488189697,snsew
70800,0.5886049866676331,snsew
71200,0.6087322235107422,snsew
71600,0.6331125497817993,snsew
72000,0.617726743221283,snsew
72400,0.6275913715362549,snsew
72800,0.6348549127578735,snsew
73200,0.6572640538215637,snsew
73600,0.6310064196586609,snsew
74000,0.6271994709968567,snsew
74400,0.5916174650192261,snsew
74800,0.6191344261169434,snsew
75200,0.6091774106025696,snsew
75600,0.607746422290802,snsew
76000,0.6186015605926514,snsew
76400,0.5988889336585999,snsew
76800,0.597906231880188,snsew
77200,0.6154794096946716,snsew
77600,0.6126118898391724,snsew
78000,0.6042525172233582,snsew
78400,0.6031818389892578,snsew
78800,0.5987867116928101,snsew
79200,0.6166628003120422,snsew
79600,0.6046927571296692,snsew
80000,0.6031734347343445,snsew
80400,0.5907692909240723,snsew
80800,0.6016405820846558,snsew
81200,0.6185599565505981,snsew
81600,0.6065447330474854,snsew
82000,0.5870650410652161,snsew
82400,0.5945470333099365,snsew
82800,0.5941911935806274,snsew
83200,0.5851945877075195,snsew
83600,0.5899331569671631,snsew
84000,0.6150091290473938,snsew
84400,0.6010906100273132,snsew
84800,0.6015675663948059,snsew
85200,0.5956965088844299,snsew
85600,0.6094312071800232,snsew
86000,0.6123747229576111,snsew
86400,0.6015375256538391,snsew
86800,0.5770733952522278,snsew
87200,0.5952133536338806,snsew
87600,0.5892944931983948,snsew
88000,0.5918383598327637,snsew
88400,0.595520555973053,snsew
88800,0.5931984782218933,snsew
89200,0.601998507976532,snsew
89600,0.5899367928504944,snsew
90000,0.6041231751441956,snsew
90400,0.5934832692146301,snsew
90800,0.589539647102356,snsew
91200,0.592083752155304,snsew
91600,0.5977205038070679,snsew
92000,0.6055637001991272,snsew
92400,0.594058096408844,snsew
92800,0.6048291921615601,snsew
93200,0.604415237903595,snsew
93600,0.5987057089805603,snsew
94000,0.6087238192558289,snsew
94400,0.5827940702438354,snsew
94800,0.5956698656082153,snsew
95200,0.5912978053092957,snsew
95600,0.6058254837989807,snsew
96000,0.6094292998313904,snsew
96400,0.6151823997497559,snsew
96800,0.5989516973495483,snsew
97200,0.5934247374534607,snsew
97600,0.6064420342445374,snsew
98000,0.6170436143875122,snsew
98400,0.6185771226882935,snsew
98800,0.6115387678146362,snsew
99200,0.6025622487068176,snsew
99600,0.6121476888656616,snsew
100000,0.6036946773529053,snsew
100400,0.6048852205276489,snsew
100800,0.6078814268112183,snsew
101200,0.6141507029533386,snsew
101600,0.6009875535964966,snsew
102000,0.6174669861793518,snsew
102400,0.6229426264762878,snsew
102800,0.6184861063957214,snsew
103200,0.6163747310638428,snsew
103600,0.6245908141136169,snsew
104000,0.6110249161720276,snsew
104400,0.6163594126701355,snsew
104800,0.6175048351287842,snsew
105200,0.6142340302467346,snsew
105600,0.6116288900375366,snsew
106000,0.6151837706565857,snsew
106400,0.6141853332519531,snsew
106800,0.609227180480957,snsew
107200,0.6137535572052002,snsew
107600,0.6117600798606873,snsew
108000,0.6143683791160583,snsew
108400,0.6147908568382263,snsew
108800,0.6118208765983582,snsew
109200,0.6075407266616821,snsew
109600,0.6146940588951111,snsew
110000,0.6120288968086243,snsew
110400,0.6154172420501709,snsew
110800,0.6137276291847229,snsew
111200,0.6124746799468994,snsew
111600,0.6107072830200195,snsew
112000,0.6117633581161499,snsew
112400,0.609958291053772,snsew
112800,0.611670732498169,snsew
113200,0.6063820719718933,snsew
113600,0.6161448359489441,snsew
114000,0.6136385798454285,snsew
114400,0.6111210584640503,snsew
114800,0.6073182225227356,snsew
115200,0.6213842630386353,snsew
115600,0.6144113540649414,snsew
116000,0.6141114234924316,snsew
116400,0.6211051940917969,snsew
116800,0.6198965311050415,snsew
117200,0.6185803413391113,snsew
117600,0.6223849058151245,snsew
118000,0.6180266737937927,snsew
118400,0.6238231658935547,snsew
118800,0.6178339123725891,snsew
119200,0.6191519498825073,snsew
119600,0.6170440316200256,snsew
120000,0.6121953725814819,snsew
120400,0.6185364723205566,snsew
120800,0.6311082243919373,snsew
121200,0.6337887048721313,snsew
121600,0.6272701025009155,snsew
122000,0.62440025806427,snsew
122400,0.617179811000824,snsew
122800,0.6199067831039429,snsew
123200,0.6228159666061401,snsew
123600,0.61732417345047,snsew
124000,0.6225097179412842,snsew
124400,0.6260928511619568,snsew
124800,0.6199180483818054,snsew
125200,0.6249160170555115,snsew
125600,0.6208291053771973,snsew
126000,0.6216284036636353,snsew
126400,0.6224232912063599,snsew
126800,0.6239463090896606,snsew
127200,0.6196956634521484,snsew
127600,0.6217522621154785,snsew
128000,0.6165255308151245,snsew
128400,0.6250334978103638,snsew
128800,0.6227384805679321,snsew
129200,0.6259958744049072,snsew
129600,0.6259211301803589,snsew
130000,0.6221133470535278,snsew
130400,0.6313127875328064,snsew
130800,0.6155160069465637,snsew
131200,0.6116272807121277,snsew
131600,0.6228485703468323,snsew
132000,0.6125901341438293,snsew
132400,0.6144327521324158,snsew
132800,0.6155434250831604,snsew
133200,0.6164289712905884,snsew
133600,0.6152050495147705,snsew
134000,0.6156263947486877,snsew
134400,0.6102244853973389,snsew
134800,0.6245978474617004,snsew
135200,0.6149626970291138,snsew
135600,0.6195449829101562,snsew
136000,0.613310694694519,snsew
136400,0.6163793206214905,snsew
136800,0.6106956005096436,snsew
137200,0.6192472577095032,snsew
137600,0.6160653233528137,snsew
138000,0.6174635291099548,snsew
138400,0.6158941388130188,snsew
138800,0.618270993232727,snsew
139200,0.6192518472671509,snsew
139600,0.6159291863441467,snsew
140000,0.6146495342254639,snsew
140400,0.6193093657493591,snsew
140800,0.6106846928596497,snsew
141200,0.6190175414085388,snsew
141600,0.6179051995277405,snsew
142000,0.6129946112632751,snsew
142400,0.6198340654373169,snsew
142800,0.6193526983261108,snsew
143200,0.6146115064620972,snsew
143600,0.6179648041725159,snsew
144000,0.6111778020858765,snsew
144400,0.6207565069198608,snsew
144800,0.6181519031524658,snsew
145200,0.610447347164154,snsew
145600,0.6210223436355591,snsew
146000,0.6241806745529175,snsew
146400,0.6170887351036072,snsew
146800,0.614067554473877,snsew
147200,0.6189738512039185,snsew
147600,0.6221878528594971,snsew
148000,0.6196897625923157,snsew
148400,0.6180486083030701,snsew
148800,0.6221392154693604,snsew
149200,0.6134292483329773,snsew
149600,0.6094059944152832,snsew
150000,0.6172429323196411,snsew
50400,0.4438841938972473,lnse
50800,0.23721536993980408,lnse
51200,0.26872190833091736,lnse
51600,0.3240121603012085,lnse
52000,0.33811312913894653,lnse
52400,0.3249748945236206,lnse
52800,0.344799280166626,lnse
53200,0.32232415676116943,lnse
53600,0.35095587372779846,lnse
54000,0.3428020775318146,lnse
54400,0.34494197368621826,lnse
54800,0.35145020484924316,lnse
55200,0.3423022925853729,lnse
55600,0.36551979184150696,lnse
56000,0.3947678804397583,lnse
56400,0.37075313925743103,lnse
56800,0.3635731637477875,lnse
57200,0.39340198040008545,lnse
57600,0.37190723419189453,lnse
58000,0.3625142276287079,lnse
58400,0.3885057270526886,lnse
58800,0.3815963566303253,lnse
59200,0.36668920516967773,lnse
59600,0.35384806990623474,lnse
60000,0.3837445378303528,lnse
60400,0.40111759305000305,lnse
60800,0.3647048771381378,lnse
61200,0.38327664136886597,lnse
61600,0.37213656306266785,lnse
62000,0.3922295570373535,lnse
62400,0.38454148173332214,lnse
62800,0.3739781379699707,lnse
63200,0.38637542724609375,lnse
63600,0.372911661863327,lnse
64000,0.38827046751976013,lnse
64400,0.36261656880378723,lnse
64800,0.3844115138053894,lnse
65200,0.374606728553772,lnse
65600,0.3722158670425415,lnse
66000,0.37408313155174255,lnse
66400,0.37768638134002686,lnse
66800,0.3633003234863281,lnse
67200,0.3676265776157379,lnse
67600,0.3519638776779175,lnse
68000,0.35994288325309753,lnse
68400,0.3646356761455536,lnse
68800,0.37940549850463867,lnse
69200,0.3668987452983856,lnse
69600,0.37503549456596375,lnse
70000,0.368053674697876,lnse
70400,0.37626802921295166,lnse
70800,0.3707125186920166,lnse
71200,0.36490491032600403,lnse
71600,0.35920268297195435,lnse
72000,0.36995282769203186,lnse
72400,0.3599969446659088,lnse
72800,0.35632166266441345,lnse
73200,0.3643433153629303,lnse
73600,0.37143057584762573,lnse
74000,0.3696816563606262,lnse
74400,0.37288185954093933,lnse
74800,0.3768764138221741,lnse
75200,0.35715433955192566,lnse
75600,0.35776811838150024,lnse
76000,0.3556957542896271,lnse
76400,0.36440351605415344,lnse
76800,0.3708130419254303,lnse
77200,0.3619413673877716,lnse
77600,0.3358030617237091,lnse
78000,0.34480804204940796,lnse
78400,0.3560352623462677,lnse
78800,0.35978981852531433,lnse
79200,0.3694160580635071,lnse
79600,0.3678765892982483,lnse
80000,0.3665197491645813,lnse
80400,0.3683856427669525,lnse
80800,0.3663122057914734,lnse
81200,0.36123913526535034,lnse
81600,0.35779356956481934,lnse
82000,0.3555859625339508,lnse
82400,0.3605363965034485,lnse
82800,0.3637846112251282,lnse
83200,0.36136776208877563,lnse
83600,0.35715460777282715,lnse
84000,0.3617079555988312,lnse
84400,0.3640039563179016,lnse
84800,0.365705281496048,lnse
85200,0.36511296033859253,lnse
85600,0.3725740313529968,lnse
86000,0.35084912180900574,lnse
86400,0.33839040994644165,lnse
86800,0.3516956865787506,lnse
87200,0.3633379340171814,lnse
87600,0.34982752799987793,lnse
88000,0.3598286211490631,lnse
88400,0.36226126551628113,lnse
88800,0.3610375225543976,lnse
89200,0.35503461956977844,lnse
89600,0.3629360795021057,lnse
90000,0.36101335287094116,lnse
90400,0.3606473505496979,lnse
90800,0.36049410700798035,lnse
91200,0.35485008358955383,lnse
91600,0.3409053385257721,lnse
92000,0.3343815207481384,lnse
92400,0.3486449718475342,lnse
92800,0.34595105051994324,lnse
93200,0.35309842228889465,lnse
93600,0.35325562953948975,lnse
94000,0.356845885515213,lnse
94400,0.3560609817504883,lnse
94800,0.36269938945770264,lnse
95200,0.3537027835845947,lnse
95600,0.3589020073413849,lnse
96000,0.3571932315826416,lnse
96400,0.35787251591682434,lnse
96800,0.3615945279598236,lnse
97200,0.3598678410053253,lnse
97600,0.362092524766922,lnse
98000,0.366189181804657,lnse
98400,0.36254340410232544,lnse
98800,0.3668472468852997,lnse
99200,0.35834428668022156,lnse
99600,0.3582705557346344,lnse
100000,0.36003413796424866,lnse
100400,0.34446802735328674,lnse
100800,0.3513159453868866,lnse
101200,0.35227182507514954,lnse
101600,0.34935110807418823,lnse
102000,0.3523980975151062,lnse
102400,0.35318630933761597,lnse
102800,0.35566532611846924,lnse
103200,0.35670751333236694,lnse
103600,0.36090824007987976,lnse
104000,0.3635578453540802,lnse
104400,0.36099866032600403,lnse
104800,0.36002370715141296,lnse
105200,0.35817500948905945,lnse
105600,0.35520288348197937,lnse
106000,0.3554840087890625,lnse
106400,0.3556293249130249,lnse
106800,0.36532333493232727,lnse
107200,0.36441293358802795,lnse
107600,0.3645549416542053,lnse
108000,0.3610488772392273,lnse
108400,0.3639914393424988,lnse
108800,0.3649047017097473,lnse
109200,0.37052658200263977,lnse
109600,0.365667462348938,lnse
110000,0.3629354238510132,lnse
110400,0.3687654733657837,lnse
110800,0.3680461347103119,lnse
111200,0.36383774876594543,lnse
111600,0.36231333017349243,lnse
112000,0.359160840511322,lnse
112400,0.356142520904541,lnse
112800,0.3571626842021942,lnse
113200,0.3628445565700531,lnse
113600,0.36351245641708374,lnse
114000,0.3604414761066437,lnse
114400,0.3579637110233307,lnse
114800,0.3574082553386688,lnse
115200,0.3638046085834503,lnse
115600,0.3639799654483795,lnse
116000,0.363569438457489,lnse
116400,0.3591594398021698,lnse
116800,0.3680156171321869,lnse
117200,0.3702937364578247,lnse
117600,0.368381142616272,lnse
118000,0.3611403703689575,lnse
118400,0.36025354266166687,lnse
118800,0.3602077066898346,lnse
119200,0.3606451451778412,lnse
119600,0.36230334639549255,lnse
120000,0.367583692073822,lnse
120400,0.3678731918334961,lnse
120800,0.3621376156806946,lnse
121200,0.36245402693748474,lnse
121600,0.3598746657371521,lnse
122000,0.36030030250549316,lnse
122400,0.35691437125205994,lnse
122800,0.36205965280532837,lnse
123200,0.3601049780845642,lnse
123600,0.36042261123657227,lnse
124000,0.35730358958244324,lnse
124400,0.3553532660007477,lnse
124800,0.35756099224090576,lnse
125200,0.35887470841407776,lnse
125600,0.36091822385787964,lnse
126000,0.3598058223724365,lnse
126400,0.36205926537513733,lnse
126800,0.3602084219455719,lnse
127200,0.36114194989204407,lnse
127600,0.35878467559814453,lnse
128000,0.36199256777763367,lnse
128400,0.3604017496109009,lnse
128800,0.3626815974712372,lnse
129200,0.36190536618232727,lnse
129600,0.3637649118900299,lnse
130000,0.36455830931663513,lnse
130400,0.3690241575241089,lnse
130800,0.3674252927303314,lnse
131200,0.3645368218421936,lnse
131600,0.36362311244010925,lnse
132000,0.36126601696014404,lnse
132400,0.36330538988113403,lnse
132800,0.3646593987941742,lnse
133200,0.36654746532440186,lnse
133600,0.3655165731906891,lnse
134000,0.365324467420578,lnse
134400,0.3631185293197632,lnse
134800,0.3630369007587433,lnse
135200,0.366730272769928,lnse
135600,0.3686467409133911,lnse
136000,0.361677348613739,lnse
136400,0.3597187399864197,lnse
136800,0.35955366492271423,lnse
137200,0.3640022575855255,lnse
137600,0.3630634546279907,lnse
138000,0.3591221570968628,lnse
138400,0.35946616530418396,lnse
138800,0.3641793131828308,lnse
139200,0.3579508662223816,lnse
139600,0.3570346534252167,lnse
140000,0.3573254644870758,lnse
140400,0.3593965172767639,lnse
140800,0.3600117862224579,lnse
141200,0.361052006483078,lnse
141600,0.35571300983428955,lnse
142000,0.36235010623931885,lnse
142400,0.35899245738983154,lnse
142800,0.3632791340351105,lnse
143200,0.363262414932251,lnse
143600,0.3623045086860657,lnse
144000,0.3617228865623474,lnse
144400,0.3602968752384186,lnse
144800,0.35799697041511536,lnse
145200,0.3604286015033722,lnse
145600,0.3593551814556122,lnse
146000,0.36660292744636536,lnse
146400,0.36081573367118835,lnse
146800,0.3611566722393036,lnse
147200,0.36036229133605957,lnse
147600,0.3619226813316345,lnse
148000,0.36369702219963074,lnse
148400,0.36156412959098816,lnse
148800,0.36050695180892944,lnse
149200,0.36076751351356506,lnse
149600,0.3615778982639313,lnse
150000,0.361825555562973,lnse
50400,0.4224550426006317,lnsew
50800,0.1627107858657837,lnsew
51200,0.22497013211250305,lnsew
51600,0.3045850098133087,lnsew
52000,0.3075597286224365,lnsew
52400,0.3004295825958252,lnsew
52800,0.3156554400920868,lnsew
53200,0.33935949206352234,lnsew
53600,0.319233238697052,lnsew
54000,0.3291556239128113,lnsew
54400,0.31537386775016785,lnsew
54800,0.33090677857398987,lnsew
55200,0.34134650230407715,lnsew
55600,0.34993624687194824,lnsew
56000,0.3725031614303589,lnsew
56400,0.3391510248184204,lnsew
56800,0.3594021499156952,lnsew
57200,0.3492017388343811,lnsew
57600,0.31924352049827576,lnsew
58000,0.3342170715332031,lnsew
58400,0.343074232339859,lnsew
58800,0.3510436713695526,lnsew
59200,0.3460731506347656,lnsew
59600,0.3355720043182373,lnsew
60000,0.33312490582466125,lnsew
60400,0.33264073729515076,lnsew
60800,0.3255971670150757,lnsew
61200,0.3550778329372406,lnsew
61600,0.3562498390674591,lnsew
62000,0.34089815616607666,lnsew
62400,0.34077051281929016,lnsew
62800,0.3311634659767151,lnsew
63200,0.3260839879512787,lnsew
63600,0.32319575548171997,lnsew
64000,0.3194015920162201,lnsew
64400,0.33839794993400574,lnsew
64800,0.33341196179389954,lnsew
65200,0.3300168812274933,lnsew
65600,0.31129708886146545,lnsew
66000,0.3238986134529114,lnsew
66400,0.3272145688533783,lnsew
66800,0.32553642988204956,lnsew
67200,0.3253595530986786,lnsew
67600,0.32174447178840637,lnsew
68000,0.3345540165901184,lnsew
68400,0.33049625158309937,lnsew
68800,0.33470404148101807,lnsew
69200,0.3349815011024475,lnsew
69600,0.3258064389228821,lnsew
70000,0.3283214867115021,lnsew
70400,0.301533043384552,lnsew
70800,0.3161453306674957,lnsew
71200,0.3178706169128418,lnsew
71600,0.3223899304866791,lnsew
72000,0.3257562816143036,lnsew
72400,0.3132625222206116,lnsew
72800,0.3164620101451874,lnsew
73200,0.31968167424201965,lnsew
73600,0.32109057903289795,lnsew
74000,0.31284451484680176,lnsew
74400,0.32017046213150024,lnsew
74800,0.3137039244174957,lnsew
75200,0.3161117434501648,lnsew
75600,0.31086084246635437,lnsew
76000,0.3305234909057617,lnsew
76400,0.3241027593612671,lnsew
76800,0.32455042004585266,lnsew
77200,0.3207223415374756,lnsew
77600,0.3036578595638275,lnsew
78000,0.30890512466430664,lnsew
78400,0.3198291063308716,lnsew
78800,0.3175525665283203,lnsew
79200,0.3174714148044586,lnsew
79600,0.31660184264183044,lnsew
80000,0.32273563742637634,lnsew
80400,0.30886608362197876,lnsew
80800,0.3114890456199646,lnsew
81200,0.30400702357292175,lnsew
81600,0.3192615509033203,lnsew
82000,0.3138523995876312,lnsew
82400,0.3241415321826935,lnsew
82800,0.32559990882873535,lnsew
83200,0.3237474262714386,lnsew
83600,0.31071949005126953,lnsew
84000,0.28791770339012146,lnsew
84400,0.30107760429382324,lnsew
84800,0.31364676356315613,lnsew
85200,0.31290918588638306,lnsew
85600,0.3086608648300171,lnsew
86000,0.31751692295074463,lnsew
86400,0.3196786940097809,lnsew
86800,0.3172875940799713,lnsew
87200,0.3068600594997406,lnsew
87600,0.3005441427230835,lnsew
88000,0.3118574023246765,lnsew
88400,0.31020450592041016,lnsew
88800,0.3090054392814636,lnsew
89200,0.3132714331150055,lnsew
89600,0.31142017245292664,lnsew
90000,0.31351637840270996,lnsew
90400,0.31162789463996887,lnsew
90800,0.3185597062110901,lnsew
91200,0.31303611397743225,lnsew
91600,0.316751092672348,lnsew
92000,0.3126402199268341,lnsew
92400,0.31289729475975037,lnsew
92800,0.31181034445762634,lnsew
93200,0.31260761618614197,lnsew
93600,0.29033905267715454,lnsew
94000,0.30367329716682434,lnsew
94400,0.308527410030365,lnsew
94800,0.315314918756485,lnsew
95200,0.30978354811668396,lnsew
95600,0.31182143092155457,lnsew
96000,0.3121755123138428,lnsew
96400,0.31607088446617126,lnsew
96800,0.3165554702281952,lnsew
97200,0.31683820486068726,lnsew
97600,0.3094905614852905,lnsew
98000,0.3113408386707306,lnsew
98400,0.3092014193534851,lnsew
98800,0.30654656887054443,lnsew
99200,0.3063379228115082,lnsew
99600,0.300946444272995,lnsew
100000,0.30657464265823364,lnsew
100400,0.30749186873435974,lnsew
100800,0.30624818801879883,lnsew
101200,0.31272366642951965,lnsew
101600,0.311299204826355,lnsew
102000,0.3070482909679413,lnsew
102400,0.3098704516887665,lnsew
102800,0.31186655163764954,lnsew
103200,0.30821454524993896,lnsew
103600,0.31046614050865173,lnsew
104000,0.3081310987472534,lnsew
104400,0.30623090267181396,lnsew
104800,0.3084445297718048,lnsew
105200,0.30907779932022095,lnsew
105600,0.3049187958240509,lnsew
106000,0.30522236227989197,lnsew
106400,0.3067339062690735,lnsew
106800,0.3031679093837738,lnsew
107200,0.31061169505119324,lnsew
107600,0.31004640460014343,lnsew
108000,0.3071154057979584,lnsew
108400,0.3030438721179962,lnsew
108800,0.3073209226131439,lnsew
109200,0.30720916390419006,lnsew
109600,0.3051221966743469,lnsew
110000,0.30819037556648254,lnsew
110400,0.3098486363887787,lnsew
110800,0.30415281653404236,lnsew
111200,0.30511000752449036,lnsew
111600,0.30465856194496155,lnsew
112000,0.3060570955276489,lnsew
112400,0.30180859565734863,lnsew
112800,0.30120956897735596,lnsew
113200,0.3013741075992584,lnsew
113600,0.3017289340496063,lnsew
114000,0.3086264729499817,lnsew
114400,0.2987084686756134,lnsew
114800,0.3026552200317383,lnsew
115200,0.304502010345459,lnsew
115600,0.30508479475975037,lnsew
116000,0.30686861276626587,lnsew
116400,0.3020066022872925,lnsew
116800,0.307517409324646,lnsew
117200,0.30527177453041077,lnsew
117600,0.3001839816570282,lnsew
118000,0.3002362847328186,lnsew
118400,0.3058030307292938,lnsew
118800,0.30278706550598145,lnsew
119200,0.3044849932193756,lnsew
119600,0.3028923571109772,lnsew
120000,0.3040081858634949,lnsew
120400,0.3052459955215454,lnsew
120800,0.3073107898235321,lnsew
121200,0.30722224712371826,lnsew
121600,0.30582186579704285,lnsew
122000,0.30158522725105286,lnsew
122400,0.3066534698009491,lnsew
122800,0.30715057253837585,lnsew
123200,0.30913636088371277,lnsew
123600,0.30618101358413696,lnsew
124000,0.3056599795818329,lnsew
124400,0.3057890236377716,lnsew
124800,0.3038313388824463,lnsew
125200,0.304936021566391,lnsew
125600,0.30480799078941345,lnsew
126000,0.3050556182861328,lnsew
126400,0.29965469241142273,lnsew
126800,0.3026326894760132,lnsew
127200,0.30443358421325684,lnsew
127600,0.30473607778549194,lnsew
128000,0.30109527707099915,lnsew
128400,0.30421534180641174,lnsew
128800,0.30683425068855286,lnsew
129200,0.304019957780838,lnsew
129600,0.30453649163246155,lnsew
130000,0.3053553104400635,lnsew
130400,0.3071800470352173,lnsew
130800,0.30139246582984924,lnsew
131200,0.30105018615722656,lnsew
131600,0.30233052372932434,lnsew
132000,0.2985839247703552,lnsew
132400,0.3049933612346649,lnsew
132800,0.3021656572818756,lnsew
133200,0.30251309275627136,lnsew
133600,0.3047121465206146,lnsew
134000,0.306315541267395,lnsew
134400,0.30201297998428345,lnsew
134800,0.3058951795101166,lnsew
135200,0.3099794089794159,lnsew
135600,0.3019990622997284,lnsew
136000,0.30503395199775696,lnsew
136400,0.3021269142627716,lnsew
136800,0.3046910762786865,lnsew
137200,0.3083838224411011,lnsew
137600,0.3086879551410675,lnsew
138000,0.3057299852371216,lnsew
138400,0.3045789301395416,lnsew
138800,0.31076207756996155,lnsew
139200,0.3044670522212982,lnsew
139600,0.30190160870552063,lnsew
140000,0.30164262652397156,lnsew
140400,0.3045656979084015,lnsew
140800,0.3027240037918091,lnsew
141200,0.30352964997291565,lnsew
141600,0.30496054887771606,lnsew
142000,0.3045710325241089,lnsew
142400,0.3065463602542877,lnsew
142800,0.3047644793987274,lnsew
143200,0.3033924698829651,lnsew
143600,0.30672481656074524,lnsew
144000,0.30301418900489807,lnsew
144400,0.30321165919303894,lnsew
144800,0.3026953935623169,lnsew
145200,0.30568185448646545,lnsew
145600,0.3023442327976227,lnsew
146000,0.3076818585395813,lnsew
146400,0.301565945148468,lnsew
146800,0.29992368817329407,lnsew
147200,0.29880598187446594,lnsew
147600,0.3032323122024536,lnsew
148000,0.3017081320285797,lnsew
148400,0.3021027743816376,lnsew
148800,0.3032971918582916,lnsew
149200,0.3020525872707367,lnsew
149600,0.30262723565101624,lnsew
150000,0.3009645342826843,lnsew

